SoftCTC -- Semi-Supervised Learning for Text Recognition using Soft Pseudo-Labels

This paper explores semi-supervised training for sequence tasks, such as Optical Character Recognition or Automatic Speech Recognition. We propose a novel loss function $\unicode{x2013}$ SoftCTC $\unicode{x2013}$ which is an extension of CTC allowing to consider multiple transcription variants at the same time. This allows to omit the confidence based filtering step which is otherwise a crucial component of pseudo-labeling approaches to semi-supervised learning. We demonstrate the effectiveness of our method on a challenging handwriting recognition task and conclude that SoftCTC matches the performance of a finely-tuned filtering based pipeline. We also evaluated SoftCTC in terms of computational efficiency, concluding that it is significantly more efficient than a na\"ive CTC-based approach for training on multiple transcription variants, and we make our GPU implementation public.

==> figures/graphs/ctc_vs_softctc/data/1080.txt <==
batch ctc_disable_float_torch-cuda-custom-reg-or-local-mem ctc_disable_float_torch-original-gpu 
1 0.00030714 0.00041684 
2 0.00033868 0.00043219 
4 0.0004918899999999999 0.00047155000000000005 
8 0.00064484 0.00056278 
16 0.00096817 0.0005674300000000001 
32 0.00492542 0.00086563 
64 0.01157732 0.00080223 
128 0.027171539999999998 0.0013208900000000001 
256 0.054842440000000006 0.00191106 

==> figures/graphs/ctc_vs_softctc/data/2080.txt <==
batch ctc_disable_float_torch-cuda-custom-reg-or-local-mem ctc_disable_float_torch-original-gpu 
1 0.00025434 0.00019432000000000002 
2 0.00027439 0.00022771 
4 0.00033032 0.00028276 
8 0.00043712 0.00043631999999999997 
16 0.00065488 0.00043477 
32 0.00279643 0.0006219 
64 0.00505927 0.00062389 
128 0.015234600000000001 0.00062982 
256 0.033640210000000004 0.00064264

==> figures/graphs/ctc_vs_softctc/data/3080.txt <==
batch ctc_disable_float_torch-cuda-custom-reg-or-local-mem ctc_disable_float_torch-original-gpu 
1 0.00017863000000000002 0.00012835 
2 0.00019481999999999998 0.00014404 
4 0.00022637000000000002 0.00016993000000000002 
8 0.00028864 0.00024115999999999997 
16 0.00041237999999999995 0.00025038999999999997 
32 0.0016848499999999999 0.00034459 
64 0.0036208800000000004 0.00034822 
128 0.01082752 0.0003551 
256 0.024017339999999998 0.00040189

==> figures/graphs/self-training_experiments/data/bentham-20k.txt <==
lines finetuned_cn-128_val finetuned_cn-128_tst finetuned_cnp-16_val finetuned_cnp-16_tst seed_cn-128_val seed_cn-128_tst seed_cnp-16_val seed_cnp-16_tst finetuned_val finetuned_tst seed_val seed_tst
128 0 0 6.42 5.74 0 0 1.00 1.00 8.61 7.79 9.52 9.04
256 0 0 5.27 4.69 0 0 1.00 1.00 6.74 6.10 8.43 7.78
512 0 0 4.32 3.57 0 0 1.00 1.00 5.35 4.72 7.47 7.02
1024 0 0 3.79 3.18 0 0 1.00 1.00 4.40 3.70 6.20 5.52
2048 0 0 3.39 2.88 0 0 1.00 1.00 3.90 3.43 5.19 4.64


==> figures/graphs/self-training_experiments/data/read16.txt <==
lines finetuned_cn-128_val finetuned_cn-128_tst finetuned_cnp-16_val finetuned_cnp-16_tst seed_cn-128_val seed_cn-128_tst seed_cnp-16_val seed_cnp-16_tst finetuned_val finetuned_tst seed_val seed_tst
128 0 0 10.99 10.15 0 0 20.69 19.54 14.57 13.47 27.40 26.97
256 0 0 8.81 8.34 0 0 20.41 19.96 11.09 10.86 24.96 24.86
512 0 0 7.23 6.61 0 0 10.40 10.27 8.93 8.24 15.16 14.84
1024 0 0 5.90 5.13 0 0 7.79 6.93 7.01 6.59 10.96 10.31
2048 0 0 4.96 4.38 0 0 6.77 6.22 5.79 5.30 8.70 8.60


==> figures/graphs/self-training_experiments/data/rodrigo.txt <==
lines finetuned_cn-128_val finetuned_cn-128_tst finetuned_cnp-16_val finetuned_cnp-16_tst seed_cn-128_val seed_cn-128_tst seed_cnp-16_val seed_cnp-16_tst finetuned_val finetuned_tst seed_val seed_tst
128 0 0 3.04 3.65 0 0 4.16 5.16 4.14 5.15 6.21 8.31
256 2.22 2.55 2.20 2.54 3.20 4.15 3.09 3.93 2.75 3.41 4.49 6.29
512 1.71 1.98 1.71 2.02 2.12 2.72 2.20 2.69 2.06 2.63 3.18 4.53
1024 1.44 1.70 1.43 1.69 1.69 2.07 1.70 2.08 1.65 2.06 2.36 3.23
2048 1.26 1.48 1.28 1.51 1.38 1.64 1.44 1.69 1.45 1.80 1.97 2.53

